Parallel Algorithms for Tensor Train Arithmetic

We present efficient and scalable parallel algorithms for performing mathematical operations for low-rank tensors represented in the tensor train (TT) format. We consider algorithms for addition, elementwise multiplication, computing norms and inner products, orthogonalization, and rounding (rank truncation). These are the kernel operations for applications such as iterative Krylov solvers that exploit the TT structure. The parallel algorithms are designed for distributed-memory computation, and we use a data distribution and strategy that parallelizes computations for individual cores within the TT format. We analyze the computation and communication costs of the proposed algorithms to show their scalability, and we present numerical experiments that demonstrate their efficiency on both shared-memory and distributed-memory parallel systems. For example, we observe better single-core performance than the existing MATLAB TT-Toolbox in rounding a 2GB TT tensor, and our implementation achieves a $34\times$ speedup using all 40 cores of a single node. We also show nearly linear parallel scaling on larger TT tensors up to over 10,000 cores for all mathematical operations.

==> data/bftsqr.dat <==
p   BFTSQRcomp  BFTSQRcomm  BFAppQcomp  BFAppQcomm BFBroadcast BFtotal
40  0.03838677	0.00349650	0.01667042	0.00060776 0.000047 0.05920845
80  0.14649468	0.02140677	0.08483072	0.00139205 0.000087 0.25421122
120 0.35227850	0.02683058	0.20620562	0.00230094 0.000078 0.58769364
160 0.59025903	0.03801630	0.31398476	0.00221322 0.000071 0.94454431


==> data/compression.dat <==
Error hcci_1      hcci_20     hcci_627    tj_1        tj_16       tjlr_1      tjlr_13     tjlr_16     tjlr_38     sp_50		sp_400		jicf
1e-06 2.07e+00    3.69e+00    1.89e+00    2.05e+00    1.99e+00    1.00e+00    1.00e+00    1.70e+00    1.73e+00    4.54e+00	nan		nan
1e-05 2.66e+00    2.61e+02    3.50e+00    2.18e+00    2.06e+00    1.00e+00    1.01e+00    1.92e+00    1.92e+00    1.59e+01	nan		nan
1e-04 4.70e+00    4.42e+02    8.15e+00    3.11e+00    2.78e+00    1.04e+00    1.46e+00    2.57e+00    2.44e+00    5.51e+01	4.10e+02	1.09e+02
1e-03 1.49e+01    1.40e+03    2.54e+01    6.72e+00    5.88e+00    1.71e+00    2.91e+00    6.83e+00    4.58e+00    2.31e+02	nan		nan
1e-02 3.31e+02    3.23e+03    1.38e+02    2.22e+01    1.96e+01    3.06e+00    1.14e+01    3.69e+01    3.42e+01    5.58e+03	2.00e+04	4.10e+04	


==> data/gram-sp.dat <==
alg-mode-pg comp tcomm mcomm pack other total memory
old-1-10x8x5x1x10 13.155153905 42.336002375 13.9841698084 0.0 0.0855847515553 69.56091084 2.2201
old-1-1x1x40x1x100 5.3434889565 0.0 0.97625330037 0.0 0.01155269063 6.3312949475 1.15
old-1-40x10x1x1x10 17.34506992 42.92372609 15.5753129763 0.0 0.0891901887143 75.933299175 2.2904
old-4-10x8x5x1x10 11.3783637305 11.4869752895 11.4662207539 0.0 0.0831901060651 34.41474988 2.2191
old-4-1x1x40x1x100 45.912328535 565.21594425 177.675341613 0.0 0.0788358024465 788.8824502 2.2893
old-4-40x10x1x1x10 11.2905226275 11.591196362 13.0370489092 0.0 0.123036476345 36.041804375 2.2895
new-1-10x8x5x1x10 5.465098306 6.60232842 3.89465997068 2.4888864301 0.405073613225 18.85604674 3.3176
new-1-1x1x40x1x100 5.20139222 0.0 0.79769210944 0.0 0.00879687155992 6.007881201 1.148
new-1-40x10x1x1x10 6.343428396 5.4861914085 2.90925251014 2.8641459146 0.44781844076 18.05083667 3.432
new-4-10x8x5x1x10 4.6222923045 2.752768213 1.97132972727 2.334568471 0.37250009923 12.053458815 3.3264
new-4-1x1x40x1x100 4.620712371 6.243601046 3.05602727251 1.9955425 0.36970735049 16.28559054 3.432
new-4-40x10x1x1x10 4.484433622 2.8626551085 3.95324914151 2.133622688 0.39686315999 13.83082372 3.432



==> data/large_modes_breaktime_Timing_pcttBFCompressImplicit_R.dat <==
p    	TSQR_comp 	TSQR_comm 	AppQ_comp 	AppQ_comm 	other_comp	other_comm	Total	
16 	9.72447158	0.01204533	0.84146545	0.00215268	0.53950441	0.00732959	11.12696904
32 	4.20331278	0.02164093	0.43415373	0.00305729	0.26300904	0.00935274	4.93452651
64 	1.21876255	0.01173820	0.22111490	0.00239802	0.12678754	0.01008585	1.59088706
128	0.34364076	0.03358868	0.10497135	0.00274194	0.05954185	0.01802521	0.56250979
256	0.12032056	0.01056721	0.05222228	0.00263300	0.02939507	0.01032726	0.22546538


==> data/one_large_mode_breaktime_Timing_pcttBFCompressImplicit_R.dat <==
p    	TSQR_comp 	TSQR_comm 	AppQ_comp 	AppQ_comm 	other_comp	other_comm	Total	
1   	3.94666156	0.00469812	0.70449087	0.00060545	0.46159874	0.00076586	5.11882060
2   	1.65004584	0.00601744	0.34720939	0.00074141	0.22818176	0.00093440	2.23313024
4   	0.74583506	0.00224077	0.16855063	0.00052442	0.11286065	0.00129462	1.03130615
8   	0.35597080	0.00262601	0.08164189	0.00069381	0.05675783	0.00126939	0.49895973
16  	0.16481215	0.00248449	0.04217248	0.00042608	0.02850226	0.00208121	0.24047867
32  	0.08058555	0.00367894	0.02401468	0.00038322	0.01695584	0.00160960	0.12722783
64  	0.04286889	0.00430005	0.01645466	0.00078951	0.00974917	0.00419840	0.07836068
128 	0.02590948	0.00333925	0.01019716	0.00069263	0.00640281	0.00220461	0.04874594
256 	0.02222919	0.00589237	0.00967998	0.00176509	0.00476128	0.00533103	0.04965894


==> data/sthosvd-sp.dat <==
prep-tol-pg  gram(0)  eig(0)  ttm(0)  gram(1)  eig(1)  ttm(1)  gram(2)  eig(2)  ttm(2)  gram(3)  eig(3)  ttm(3)  gram(4)  eig(4)  ttm(4)  other total
None-1e-2-10x8x5x1x10 15.3792394179 0.0820049700714 6.02940896929 1.87012403504 0.0596181929321 0.341903554 0.148636887971 0.0593953120893 0.0337764690643 0.00475084784843 0.000107650705357 0.00666533336929 0.0144682509821 0.0337114076464 0.0150556573921 0.0133889437488 24.0922559
None-1e-2-1x1x40x1x100 4.92726535036 0.074936541 0.448567422357 0.295837365964 0.0615426060786 0.0587208207964 0.0723680691107 0.0603791028071 0.238801406893 0.00558809955125 9.37465336429e-05 0.01142589519 0.0158261168036 0.0335873783321 0.01521074895 0.00922607570372 6.32937674643
None-1e-2-40x10x1x1x10 16.2797153036 0.0853311531786 16.7529951536 3.00598848514 0.0598673714286 0.397235583925 0.287267192832 0.0575334533857 0.0222267846104 0.00624977713479 8.96980501071e-05 0.0108787839804 0.0180036154464 0.0334963161607 0.0128785403925 0.00640714790278 37.0361643607
None-1e-4-10x8x5x1x10 15.3081149857 0.0820189505714 12.8551777036 5.28319288607 0.0605530455571 2.41215906036 1.23733418814 0.0610559945429 0.432391655857 0.0987623982132 0.000115704263321 0.118481170764 0.146226771079 0.0348964026071 0.196502727582 0.0207856479627 38.3477692929
None-1e-4-1x1x40x1x100 4.94004594429 0.0750400731429 1.10502521036 0.763979290786 0.0618249915786 0.292307826143 0.733485139571 0.062447963225 3.37870607071 0.332421604881 9.10776931429e-05 0.0137193649786 0.0966740351429 0.0342618976143 0.870413925 0.0287466098861 12.789191025
None-1e-4-40x10x1x1x10 17.0240068357 0.0853883683214 48.6638116107 8.39640425929 0.0609230157464 2.89558092429 1.61006789504 0.0612411144321 0.0937238052929 0.0333975146379 0.000105957764643 0.0125106407464 0.0765472329071 0.0341010982929 0.0842639627679 0.0273776569118 79.1594518929


==> data/tsqr.dat <==
alg-tr-nc         TSQR_comp 	TSQR_comm 	AppQ_comp 	AppQ_comm 	other_comm	Total 
TSQR-BN-40        0.03971389	0.01359784	0.01869442	0.01750390  0.002232    0.09174205
TSQR-BN-80        0.11124048	0.04603495	0.07146620	0.05663073  0.004585    0.28995736
TSQR-BN-120       0.26894930	0.06631982	0.14349903	0.09178625  0.007641    0.5781954
TSQR-BN-160       0.52728595	0.07782453	0.26863229	0.09998779  0.008704    0.98243456
TSQR-BF-40        0.03838677	0.00349650	0.01667042	0.00060776  0.000047    0.05920845
TSQR-BF-80        0.14649468	0.02140677	0.08483072	0.00139205  0.000087    0.25421122
TSQR-BF-120       0.35227850	0.02683058	0.20620562	0.00230094  0.000078    0.58769364
TSQR-BF-160       0.59025903	0.03801630	0.31398476	0.00221322  0.000071    0.94454431



==> data/tt_breakdown_1.dat <==
p TSQRcomp TSQRcomm AppQcomp AppQcomm Othercomp Broadcast total
00640	11.39891523	0.01280976	7.27352118	0.03237553	0.01748601	0.00010669	18.73521440
01280	4.59259674	0.01753333	3.26020258	0.03148768	0.00878338	0.00032004	7.91092375
02560	1.60508608	0.02043172	1.33254255	0.02954838	0.00447985	0.00029770	2.99238628
05120	0.53390293	0.03080015	0.52446126	0.05828264	0.00262669	0.00204648	1.15212015
10240	0.22653126	0.03473963	0.17106876	0.03272700	0.00087024	0.00034052	0.46627741
20480	0.14945886	0.03373015	0.08619888	0.03641568	0.00016357	0.00050016	0.30646730


==> data/tt_breakdown_2.dat <==
p TSQRcomp TSQRcomm AppQcomp AppQcomm Othercomp Broadcast total
00640	10.78435434	0.01434427	6.91493696	0.05244679	0.00001799	0.00014948	17.76624983
01280	4.30317265	0.01403524	3.16154181	0.02420428	0.00000990	0.00012021	7.50308409
02560	1.49224763	0.01963195	1.26798116	0.04345874	0.00000528	0.00018122	2.82350598
05120	0.48797099	0.02306188	0.45635741	0.03172035	0.00000430	0.00081536	0.99993029
10240	0.21446423	0.02896703	0.15842237	0.03744700	0.00002391	0.00029326	0.43961780
20480	0.16509856	0.05357904	0.09638261	0.05739808	0.00001244	0.00044710	0.37291783



==> data/tt_breakdown_inner.dat <==
p      GEMM        COMM      total
640    5.0886      0.4968    5.5854    
1280   2.2632      0.2725    2.5356    
2560   1.0581      0.1295    1.1876    
5120   0.4258      0.1997    0.6255    
10240  0.1474      0.1111    0.2586    


==> data/tt_large_modes_10240_breaktime.dat <==
alg    TSQR_comp 	TSQR_comm 	AppQ_comp 	AppQ_comm 	other_comp	other_comm	Total
LRLI   0.66156457	0.02388384	0.17768742	0.00439689	0.00000437	0.00017974	0.86771683
RLRI   1.38586119	0.04534901	0.20935742	0.00524926	0.00002992	0.00131804	1.64716484
LRL    0.60827192	0.03235442	0.22479482	0.00733972	0.00004626	0.00027452	0.87308166
RLR    1.37559154	0.03009392	0.21719776	0.00575770	0.00003655	0.00029950	1.62897697


==> data/tt_large_modes_1280_nobreaktime.dat <==
alg    	Total
LRLI   	0.945134
LRL    	1.049636
RLRI   	1.819242
RLR    	1.970605


==> data/tt_large_modes_nobreaktime_scaling.dat <==
p    runtime   perfect
16   10.898897 10.898897
32   4.592173  5.4494485
64   1.483066  2.72472425
128  0.512265  1.362362125
256  0.224707  0.681181063


==> data/tt_large_modes_norm_breaktime.dat <==
alg       comp       comm          
Had-16    3.624273   0.014121
Had-32    1.840773   0.023463
Had-64    0.922847   0.038149
Had-128   0.460224   0.029893
Had-256   0.216068   0.045087
Sym-16    3.317905   0.014645
Sym-32    1.675235   0.019732
Sym-64    0.831646   0.018427
Sym-128   0.470552   0.062219
Sym-256   0.21478    0.035293
Ort-16  11.39814464	 0.03792954  
Ort-32   4.70455999	 0.0453328   
Ort-64   1.93712645	 0.06201353  
Ort-128  0.87075845	 0.06861927  
Ort-256  0.41535347	 0.0961888   


==> data/tt_large_modes_norm_scaling.dat <==
p    Ortho       Sym         NonSym       perfect  
16   11.368505   3.311287    3.616430     11.368505
32    4.671807   1.685267    1.846738     5.6842525
64    1.897815   0.854987    0.908298     2.84212625
128   0.872379   0.469716    0.450535     1.421063125
256   0.483745   0.367031    0.234606     0.710531563


==> data/tt_one_large_mode_10240_nobreaktime_N_30.dat <==
alg    	Total
LRLI   	0.143930
LRL    	0.151086
RLRI   	0.154481
RLR    	0.151086


==> data/tt_one_large_mode_1280_nobreaktime.dat <==
alg    	Total
LRLI   	0.126040
LRL     0.156004
RLRI   	0.136803
RLR    	0.143008


==> data/tt_one_large_mode_nobreaktime_scaling.dat <==
p    runtime   perfect
1    5.152678  5.152678
2    2.202676  2.576339
4    1.021316  1.2881695
8    0.503443  0.64408475
16   0.244501  0.322042375
32   0.126040  0.161021188
64   0.073354  0.080510594
128  0.053164  0.040255297
256  0.047506  0.020127648


==> data/tt_one_large_mode_nobreaktime_scaling_N_30.dat <==
p    runtime   perfect
16   0.548521  0.548521
32   0.295489  0.2742605
64   0.193453  0.13713025
128  0.155006  0.068565125
256  0.143930  0.0342825625


==> data/tt_one_large_mode_norm_breaktime.dat <==
alg       comp       comm
Had-1     1.759082   0.002317
Had-2     0.845865   0.003553
Had-4     0.394282   0.003553
Had-8     0.177576   0.005380
Had-16    0.106504   0.018011
Had-32    0.043216   0.006069
Had-64    0.024173   0.009103
Had-128   0.012894   0.006591
Had-256   0.011757   0.012278
Sym-1     1.898149   0.002022
Sym-2     0.917045   0.003767
Sym-4     0.436205   0.003794
Sym-8     0.211785   0.006434
Sym-16    0.111983   0.006518
Sym-32    0.063487   0.006385
Sym-64    0.044662   0.00897
Sym-128   0.037065   0.016812
Sym-256   0.035292   0.021769
Ort-1    15.09271839 0.00799785
Ort-2     7.34581687 0.00986516
Ort-4     3.55911049 0.00943991
Ort-8     1.70347519 0.00977828
Ort-16    0.75509104 0.01031452
Ort-32    0.35956132 0.01519265
Ort-64    0.1615816  0.01444141
Ort-128   0.08694784 0.01715198
Ort-256   0.0635937  0.02168341


==> data/tt_one_large_mode_norm_breaktime_N_30.dat <==
alg     comp      comm
Had-16  0.224591  0.014955
Had-32  0.108441  0.034451
Had-64  0.059577  0.016706
Had-128 0.040961  0.130634
Had-256 0.038987  0.162976
Sym-16  0.354635  0.030808
Sym-32  0.249619  0.023703
Sym-64  0.138421  0.017377
Sym-128 0.133548  0.131571
Sym-256 0.174333  0.167729
Ort-16  1.73136996  0.04693753
Ort-32  0.78838244  0.06988951
Ort-64  0.41504447  0.07028835
Ort-128 0.26564978  0.07534285
Ort-256 0.24189794  0.14290077


==> data/tt_one_large_mode_norm_breaktime_old.dat <==
alg       comp       comm
Had-16    0.106504   0.018011
Had-32    0.043216   0.006069
Had-64    0.024173   0.009103
Had-128   0.012894   0.006591
Had-256   0.011757   0.012278
Sym-16    0.111983   0.006518
Sym-32    0.063487   0.006385
Sym-64    0.044662   0.00897
Sym-128   0.037065   0.016812
Sym-256   0.035292   0.021769
Ort-16    0.75509104 0.01031452
Ort-32    0.35956132 0.01519265
Ort-64    0.1615816  0.01444141
Ort-128   0.08694784 0.01715198
Ort-256   0.0635937  0.02168341


==> data/tt_one_large_mode_norm_scaling.dat <==
p    Ortho       Sym         NonSym       perfect  
1   15.102766    1.894622    1.752997     15.102766
2    7.338986    0.911481    0.849922     7.551383
4    3.558122    0.438977    0.397717     3.7756915
8    1.708449    0.257456    0.171999     1.88784575
16   0.764802    0.115041    0.118309     0.943922875
32   0.362806    0.065368    0.045375     0.471961438
64   0.168739    0.042914    0.026996     0.235980719
128  0.104967    0.035990    0.020637     0.117990359
256  0.066176    0.032094    0.015246     0.05899518


==> data/tt_one_large_mode_norm_scaling_N_30.dat <==
p    Ortho       Sym         NonSym       perfect  
16   1.617857    0.321965    0.207300     1.617857
32   0.780359    0.187119    0.111350     0.8089285
64   0.432308    0.147036    0.063015     0.40446425
128  0.290450    0.237414    0.159031     0.202232125
256  0.288009    0.261622    0.178818     0.1011160625


==> data/tt_strong_scaling_1.dat <==
p         exact         LRLimp        RLRimp          LRL          RLR
640      19.546933    19.546933     22.831176      22.752546    25.247082
1280     9.7734665    8.334839      10.174343      9.985903     11.537512
2560     4.88673325   3.211072      4.098296       4.090415     4.814227
5120     2.443366625  1.265192      1.624820       1.646130     1.996356
10240    1.2216833125 0.558747      0.677126       0.732956     0.904245
20480    0.6108416563 0.371917      0.480789       0.449631     0.496531
























==> data/tt_strong_scaling_2.dat <==
p        exact         LRLimp        RLRimp          LRL         RLR
640    18.541786     18.541786      21.600625     21.630025    24.295771
1280   9.270893      7.913286       9.632634      9.589442     11.088294
2560   4.6354465     3.048191       3.967476      3.848675     4.693955
5120   2.31772325    1.131145       1.583881      1.592436     2.043735
10240  1.158861625   0.525651       0.665553      0.704173     0.958757
20480  0.5794308125  0.444941       0.420263      0.500171     0.535966


==> data/tt_strong_scaling_breakdown_innerproduct_2.dat <==
p     OptHadProd SymHadProd Ortho     exact
640    5.326767  4.759166   47.613528  4.759166
1280   2.744951  2.485461   21.564583  2.379583
2560   1.415871  1.301376   8.341252   1.1897915
5120   0.828184  0.832452   3.201198   0.59489575
10240  0.491982  0.651329   1.506366   0.297447875
20480  0.360347  0.624836   1.026141   0.1487239375

























==> data/tt_strong_scaling_no_breakdown_2.dat <==
p         exact     LRLimp     RLRimp        LRL       RLR
640      
1280     7.432749   7.432749  9.384644     9.399182   11.275966
2560     3.7163745  2.885192  3.750108     3.698424   4.505912
5120     1.85818725 0.982502  1.374098     1.442887   1.759814
10240    0.9290936  0.428404  0.544849     0.600014   0.795437
20480    0.4645468  0.246861  0.372412     0.296243   0.362078















   
   
   
   
   


==> data/tucker_strong_scaling.dat <==
Cores	HOSVD-s	HOSVD-G	HOSVD-pg	HOSVD-mo	HOOI-s	HOOI-G	HOOI-pg		HOOI-mo
24	1.37	310.78	1_1_4_6		0123		1.38	207.49	1_1_4_6		0123
48	0.72	591.25	1_1_6_8		0123		0.76	377.07	1_1_6_8		0123
96	0.41	1036.53	1_1_8_12	0123		0.46	626.73	1_1_8_12	0123
192	0.24	1765.99	1_1_8_24	0123		0.27	1054.05	1_1_8_24	0123
384	0.17	2451.16	1_1_16_24	0123		0.22	1277.24	1_1_16_24	0123
768	0.11	3997.91	1_1_16_48	0123		0.14	1998.92	1_1_16_48	0123
1536	0.09	4722.24	1_1_32_48	0123		0.13	2173.01	1_1_32_48	0123
3072	0.08	5370.00	1_1_32_96	0123		0.11	2574.61	1_1_32_96	0123
6144	0.06	6937.20	1_8_24_32	0123		0.09	3063.84	1_8_24_32	0123
12288	0.07	6032.16	1_8_32_48	0123		0.08	3774.60	6_8_16_16	0123


==> data/tucker_weak_scaling.dat <==
k numNodes numProcs runtime GFLOPS GFLOPS/proc
1 1 16 3.08782625 138.179104691 8.63619404319
2 16 256 5.25247027344 2599.22661578 10.1532289679
3 81 1296 8.02249113426 12922.5392793 9.97109512289
4 256 4096 12.5886875732 34703.0708106 8.47242939712
5 625 10000 17.62467699 75644.2875004 7.56442875004

